A parameterised approach to disequilibrium retrievals in the JWST era: Application to NIRCam observations of HD 189733b

Atmospheric retrievals are a widely used technique for inferring the physical and chemical properties of exoplanetary atmospheres from observed spectra. A common simplifying assumption in such analyses is that the atmosphere is in thermochemical equilibrium, which allows the use of precomputed chemical abundance grids as a function of pressure, temperature, metallicity ([M/H]), and carbon-to-oxygen ratio (C/O). However, exoplanet atmospheres often deviate from equilibrium, particularly at lower temperatures or in the presence of strong vertical mixing. In this work, we investigate the impact of disequilibrium chemistry on retrieval outcomes by generating synthetic James Webb Space Telescope (JWST) observations of HD\,189733\,b with varying strengths of vertical mixing. We demonstrate that assuming thermochemical equilibrium can lead to significant biases in the retrieved atmospheric parameters, including incorrect estimates of C/O and [M/H]. To address this, we incorporate transport-induced quenching of carbon and nitrogen-bearing species into the retrieval framework by allowing the quench pressures to be free parameters. We show that this approach recovers the correct bulk atmospheric properties in most cases. Finally, we apply our disequilibrium retrieval model to published JWST/NIRCam transmission observations of HD\,189733\,b and find tentative evidence for quenching. We also find tentative evidence for the photochemically active region of the atmosphere via a newly developed H$_2$S parameterisation, this is the first time this has been constrained in a hot Jupiter atmosphere.

==> LEGACY/legacy.txt <==
% This folder holds old versions of the mnras style files.
%
% Newer versions are not backwards compatible and have been renamed. These old
% copies are therefore provided as a courtesy, so old documents can continue to
% be compiled.
%
% This approach was discussed with, and approved by, the TeX Users Group.

==> readme.txt <==
% readme.txt
%
% MNRAS journal LaTeX package
% v3.2 for LaTeX 2e
%
%
% This work may be distributed and/or modified under the
% conditions of the LaTeX Project Public License, either version 1.3
% of this license or (at your option) any later version.
% The latest version of this license is in
%   http://www.latex-project.org/lppl.txt
% and version 1.3 or later is part of all distributions of LaTeX
% version 2005/12/01 or later.
%
% This work has the LPPL maintenance status `author-maintained'.
% 
% The Current Maintainer of this work is: Royal Astronomical Society,
% MNRAS Editorial Office, who can be contacted on mn@ras.ac.uk
%
% This work consists of all the files listed in readme.txt
%
%
% Last updated 20 July 2023
%
% Copyright (C) Royal Astronomical Society 2021, Blackwell Science 2001,
% Cambridge University Press 1994
%
% See each file for a detailed author list and change log.
%
% This package consists of the following files:

readme.txt          This file

mnras.cls           MNRAS LaTeX document class
mnras.bst           MNRAS BibTeX style

mnras_guide.tex     User guide, LaTeX format
mnras_guide.pdf     User guide, PDF format
mnras_template.tex  A simple template paper

example.eps         An example image used in the guide
example.png         An example image used in the guide
example.ps          An example image used in the guide

legacy\legacy.txt   Description of the legacy releases
legacy\mn2e.cls     v2.2 of mn2e.cls (deprecated)
legacy\mn2e.bst     v1.1b of mn2e.bst (deprecated)


% Disclaimer:
%
% This LaTeX package is provided free to the community in the hope that it
% assists them in preparing papers for the journal Monthly Notices of the
% Royal Astronomical Society.
% The files are provided 'as-is' with no guarantee of their suitability,
% freedom from errors or omissions, or compatibility with any software.
% The Royal Astronomical Society cannot provide user support for this package,
% LaTeX, or for any other software.
% Authors are free to use other styles or programmes if they wish.
% Please see the journal instructions to authors for guidance.
% This disclaimer is in addition to the No Warranty section of the licence,
% at the link given above.
